GPUMC: A Stateless Model Checker for GPU Weak Memory Concurrency

GPU computing is embracing weak memory concurrency for performance improvement. However, compared to CPUs, modern GPUs provide more fine-grained concurrency features such as scopes, have additional properties like divergence, and thereby follow different weak memory consistency models. These features and properties make concurrent programming on GPUs more complex and error-prone. To this end, we present GPUMC, a stateless model checker to check the correctness of GPU shared-memory concurrent programs under scoped-RC11 weak memory concurrency model. GPUMC explores all possible executions in GPU programs to reveal various errors - races, barrier divergence, and assertion violations. In addition, GPUMC also automatically repairs these errors in the appropriate cases. We evaluate GPUMC with benchmarks and real-life GPU programs. GPUMC is efficient both in time and memory in verifying large GPU programs where state-of-the-art tools are timed out. In addition, GPUMC identifies all known errors in these benchmarks compared to the state-of-the-art tools.

==> graph/1dconv_esize.dat <==
1  401 
2  677 
3  491 
4  584 
5  663 
6  733 
7  802 
8  850 
9  940 
10 1005
11 1070
12 1135
13 1225
14 1290
15 1359
16 1423
17 1491
18 1519
19 1598
20 1662
21 1714
22 1768
23 1842
24 1885
25 1937
26 2008
27 2073
28 2141
29 2205
30 2257

==> graph/1dconv_exec.dat <==
1 1
2 4
3 1
4 4
5 4
6 4
7 4
8 4
9 4
10 4
11 4
12 4
13 4
14 4
15 4
16 4
17 4
18 4
19 4
20 4
21 4
22 4
23 4
24 4
25 4
26 4
27 4
28 4
29 4
30 4


==> graph/1dconv_mem.dat <==
1 84.608
2 84.608
3 84.608
4 84.608
5 84.48
6 84.608
7 84.352
8 84.608
9 84.608
10 84.608
11 84.608
12 84.608
13 84.608
14 84.608
15 84.608
16 84.48
17 84.608
18 84.608
19 84.608
20 84.608
21 84.608
22 84.608
23 84.608
24 84.608
25 84.608
26 85.512
27 87.012
28 88.228
29 89.512
30 90.448


==> graph/1dconv_time.dat <==
1 0.43
2 7.82
3 2.02
4 1.78
5 4.16
6 5.46
7 7.19
8 9.21
9 6.54
10 8.15
11 9.93
12 21.74
13 15.41
14 17.02
15 22.83
16 24.45
17 26.64
18 29.80
19 34.07
20 38.96
21 50.92
22 47.28
23 52.87
24 57.54
25 61.81
26 63.95
27 62.72
28 70.12
29 76.89
30 82.24

==> graph/LB_mem.dat <==
2 83.456
3 83.456
4 83.584
5 83.584
6 83.456
7 83.456
8 83.584
9 83.584
10 83.712
11 83.584
12 83.584
13 83.712
14 83.84
15 83.84
16 88.32
17 92.5
18 101.196
19 107.804
20 118.304
21 120.516
22 127.332


==> graph/LB_time.dat <==
2 0.07
3 0.03
4 0.03
5 0.03
6 0.03
7 0.04
8 0.06
9 0.11
10 0.24
11 0.54
12 1.22
13 2.82
14 6.54
15 15.43
16 43.13
17 101.24
18 227.66
19 511.81
20 1139.96
21 2540.37
22 5646.41


==> graph/SB_esize.dat <==
1 20
2 29
3 38
4 47
5 56
6 65
7 74
8 83
9 92
10 101
11 110
12 119
13 128
14 137
15 165
16 155
17 167
18 173
19 192
20 191
21 208
22 209
23 218
24 255


==> graph/SB_exec.dat <==
1 2
2 3
3 5
4 8
5 8
6 12
7 16
8 21
9 26
10 32
11 38
12 44
13 46
14 57
15 76
16 84
17 81
18 97
19 98
20 98
21 98
22 98
23 98
24 1430


==> graph/SB_mem.dat <==
2 83.584
3 83.584
4 83.584
5 83.584
6 83.584
7 83.712
8 83.712
9 83.712
10 83.84
11 83.84
12 83.84
13 83.84
14 83.84
15 83.968
16 83.84
17 83.84
18 83.968
19 83.968
20 84.096
21 84.096
22 86.016
23 93.416
24 95.852
25 98.944


==> graph/SB_time.dat <==
2 0.02
3 0.02
4 0.02
5 0.03
6 0.03
7 0.03
8 0.03
9 0.03
10 0.03
11 0.03
12 0.03
13 0.03
14 0.04
15 0.04
16 0.05
17 0.05
18 0.05
19 0.06
20 0.06
21 0.07
22 0.08
23 0.08
24 0.10
25 3.02


==> graph/gcol_mmesize.dat <==
1 337
2 435
3 643
4 1000
5 1051
6 1054
7 1036
8 1424
9 2556
10 2154


==> graph/gcol_mmexec.dat <==
1 5
2 6
3 8
4 11
5 11
6 6
7 6
8 8
9 18
10 10


==> graph/gcol_mmmem.dat <==
1 84.736
2 85.12
3 84.992
4 84.864
5 87.628
6 84.608
7 84.48
8 84.608
9 124.616
10 89.224


==> graph/gcol_mmtime.dat <==
1 0.49
2 1.06
3 3.52
4 14.34
5 17.98
6 8.48
7 8.38
8 31.72
9 381.37
10 175.10


==> graph/gcon_1_esize.dat <==
1 300
2 355
3 478
4 385
5 433
6 482
7 531
8 580
9 629
10 678
11 727
12 776
13 825
14 874
15 923
16 972
17 1021
18 1070
19 1119
20 1168
21 1217
22 1266
23 1315
24 1364
25 1413
26 1462
27 1511
28 1560
29 1609
30 1658
31 1707
32 1756
33 1805
34 1854
35 1903
36 1952
37 2001
38 2050
39 2099
40 2148
41 2197
42 2246
43 2295
44 2344
45 2393
46 2442
47 2491
48 2540
49 2589
50 2638


==> graph/gcon_1_exec.dat <==
1 1
2 2
3 2
4 2
5 2
6 2
7 2
8 2
9 2
10 2
11 2
12 2
13 2
14 2
15 2
16 2
17 2
18 2
19 2
20 2
21 2
22 2
23 2
24 2
25 2
26 2
27 2
28 2
29 2
30 2
31 2
32 2
33 2
34 2
35 2
36 2
37 2
38 2
39 2
40 2
41 2
42 2
43 2
44 2
45 2
46 2
47 2
48 2
49 2
50 2


==> graph/gcon_1_mem.dat <==
1 84.992
2 84.864
3 84.736
4 84.864
5 84.864
6 84.992
7 84.992
8 84.864
9 84.992
10 84.864
11 84.864
12 84.992
13 84.864
14 84.992
15 84.992
16 84.992
17 84.992
18 84.992
19 84.992
20 84.992
21 84.992
22 84.992
23 84.992
24 84.992
25 84.864
26 84.992
27 84.992
28 84.992
29 84.992
30 84.992
31 84.992
32 84.992
33 84.992
34 84.992
35 84.992
36 84.992
37 84.992
38 84.992
39 84.992
40 84.992
41 84.992
42 84.992
43 84.992
44 84.992
45 84.992
46 85.436
47 86.196
48 86.892
49 87.628
50 88.388


==> graph/gcon_1_time.dat <==
1 0.24
2 0.44
3 1.01
4 0.53
5 0.59
6 0.80
7 1.02
8 1.31
9 1.65
10 2.04
11 2.48
12 3.00
13 3.62
14 4.22
15 4.92
16 5.74
17 6.60
18 7.63
19 8.66
20 9.87
21 11.50
22 13.04
23 14.69
24 16.47
25 18.26
26 20.34
27 22.43
28 24.73
29 27.13
30 29.87
31 32.36
32 35.48
33 38.41
34 41.91
35 45.37
36 49.24
37 53.77
38 58.00
39 62.42
40 66.70
41 71.93
42 76.77
43 82.59
44 87.75
45 93.86
46 101.57
47 108.03
48 114.05
49 121.86
50 128.67


==> graph/gcon_2_esize.dat <==
1  1157
2  314 
3  426 
4  493 
5  563 
6  629 
7  697 
8  765 
9  833 
10 901 
11 969 
12 1037
13 1105
14 1173
15 1241


==> graph/gcon_2_exec.dat <==
1 256
2 29
3 102
4 116
5 138
6 125
7 152
8 187
9 209
10 248
11 284
12 335
13 348
14 363
15 364


==> graph/gcon_2_mem.dat <==
1 115.532
2 85.12
3 118.88
4 122.624
5 155.648
6 161.536
7 178.512
8 200.764
9 230.648
10 254.304
11 270.236
12 319.956
13 334.756
14 364.252
15 372.464


==> graph/gcon_2_time.dat <==
1 12.15
2 0.66
3 3.89
4 5.26
5 19.42
6 21.99
7 37.40
8 65.96
9 102.62
10 140.52
11 180.67
12 253.10
13 319.81
14 396.58
15 485.49


==> graph/table1_esize.dat <==
1  84  
2  38   
3  92    
4  38      
5  86         
6  100        
7  41          
8  89            
9  41               
10 89                
11 4700               
12 44                  
13 92                 
14 44                
15 92              
16 5722           
17 111         
18 187      
19 111    
20 187  


==> graph/table1_exec.dat <==
1 40320
2 1
3 1
4 1
5 1
6 40320
7 1
8 1
9 1
10 1
11 0
12 1
13 1
14 1
15 1
16 27
17 1
18 1
19 1
20 1


==> graph/table1_mem.dat <==
1  84.7  
2  84.224
3  84.48 
4  84.352
5  84.352
6  85.232
7  84.224
8  84.224
9  84.224
10 84.352
11 84.224
12 84.224
13 84.48 
14 84.224
15 84.352
16 84.608
17 84.48 
18 84.608
19 84.48 
20 84.608


==> graph/table1_time.dat <==
1 53.95
2 0.04
3 0.06
4 0.04
5 0.05
6 288.38
7 0.04
8 0.05
9 0.04
10 0.05
11 0.03
12 0.03
13 0.04
14 0.03
15 0.04
16 27.34
17 0.06
18 0.13
19 0.05
20 0.12

